ZETA: Leveraging Z-order Curves for Efficient Top-k Attention

Over recent years, the Transformer has become a fundamental building block for sequence modeling architectures. Yet at its core is the use of self-attention, whose memory and computational cost grow quadratically with the sequence length $N$, rendering it prohibitively expensive for long sequences. A promising approach is top-$k$ attention, which selects only the $k$ most relevant tokens and achieves performance comparable to vanilla self-attention while significantly reducing space and computational demands. However, causal masks require the current query token to only attend to past tokens, preventing the existing top-$k$ attention method from efficiently searching for the most relevant tokens in parallel, thereby limiting training efficiency. In this work, we propose ZETA, leveraging \textbf{Z}-Order Curves for \textbf{E}fficient \textbf{T}op-$k$ \textbf{A}ttention, to enable parallel querying of past tokens for entire sequences. % in both space and time complexity of $\mathcal{O}(N \log N)$. We first theoretically show that the choice of key and query dimensions involves a trade-off between the curse of dimensionality and the preservation of relative distances after projection. In light of this insight, we propose reducing the dimensionality of keys and queries in contrast to values and further leverage $Z$-order curves to map low-dimensional keys and queries into \emph{one}-dimensional space, which permits parallel sorting, thereby largely improving the efficiency for top-$k$ token selection. Experimental results demonstrate that ZETA matches the performance of standard attention on the synthetic \textsc{Multi-Query Associative Recall} task and outperforms attention and its variants on \textsc{Long Range Arena} and \textsc{WikiText-103} language modeling.

==> backup/first_day.txt <==
802 uncheck in basic setting XGate if wifi not working
HuaweiCoop@2024

at home: wifi then xgate
ask supervisor to log in

vscode

friday. meet hr

B3taG@mma2024

*********************************************************************************************************
这个评测的码得改下，写一个zetaforcausallm一类的class
sirius里这个位置cd /home/abbas/PycharmProjects/syn_pretraining/linear_att/lm-evaluation-harness-main
基测时运行这个bash，这里面lm-evaluation-harness-main/lm_eval/__main__.py有加载不同架构模型的码
基测时运行这个bash evaluate.sh

pretrain_zeta.sh是跑pretrain_zeta.py的指令，debug时用sirius上的/media/nvme/dingtao/data/dataset_cosmo-100k_Mistral-7B-Instruct-v0.2/这个数据集吧
这是cosmopedia的子集，在这上面能跑的话cosmo、fine-web数据集就都能跑

测openbookqa\arc_c\mmlu三个任务时留408/409行，注掉404/405行；跑另外5个任务时反之

python lm_eval/__main__.py --model_args pretrained=/dev/shm/results/zeta-125m/checkpoint-90000 --tasks openbookqa --device cuda:0 --batch_size 1

openbookqa acc 0.158   acc_norm 0.322

pretrain: 
checkpoint path: /dev/shm/results/zeta-125m

---------------------------------------------------------------------------------------------------------

https://huggingface.co/docs/accelerate/basic_tutorials/launch

export PYTHONWARNINGS="ignore"
ps aux | grep wandb | grep -v grep | awk '{print $2}'| xargs kill -9
python train.py experiment="lm/transformer-wt103" trainer.devices=[0,1,2,3,5,6] loader.batch_size=8 trainer.precision=16

**************************************************************************************************
python train.py pipeline=cifar model=onedtransformer trainer.devices=[0,1,2,3,5,6,7] optimizer.lr=0.001 loader.batch_size=24 model.n_layers=4 trainer.max_epochs=40 +trainer.precision=16

python train.py pipeline=listops model=onedtransformer trainer.devices=[0,1,2,3,5,6,7] optimizer.lr=0.0005 loader.batch_size=16 trainer.max_epochs=40 +trainer.precision=16

**************************************************************************************************
python train.py pipeline=listops model=s4 trainer.devices=[0,1,2,3,5,6,7] optimizer.lr=5e-4 loader.batch_size=48 trainer.max_epochs=50 +trainer.precision=16
python -m pdb train.py pipeline=listops model=s4 trainer.devices=[0,1,2,3,5,6,7] loader.batch_size=32 trainer.max_epochs=50 +trainer.precision=16
python train.py pipeline=pathx model=s4 trainer.devices=[0,1,2,3,5,6,7] loader.batch_size=8 trainer.max_epochs=50 +trainer.precision=16
**************************************
[Bug] ValueError: Config must be a Dictionary, got ConfigResult

Ah, it seems there is an issue with my pip --upgrade; it didn't upgrade to the 1.1.1 version even though pip downloaded the 1.1.1 wheel and stated successful installation...

The issue is present in 1.1.0, but not in 1.1.1.
Thanks for the help, closing the issue.

***************************************
user name and gpu
ps -up `nvidia-smi -q -x | grep pid | sed -e 's/<pid>//g' -e 's/<\/pid>//g' -e 's/^[[:space:]]*//'`


***************************************
without pdb solve multiple-process.py main without spec problem


*********************************
ps aux | grep wandb
wandb offline
export PYTHONWARNINGS="ignore"
ps aux | grep wandb | grep -v grep | awk '{print $2}'| xargs kill -9
*******************************
The issue is because of the network's network's firewall SSL decryption [ref]. To solve the problem, you can try the following:

Windows: pip install pip-system-certs
Linux: add os.environ['SSL_CERT_DIR'] = '/etc/ssl/certs' and os.environ['REQUESTS_CA_BUNDLE'] = '/etc/ssl/certs/ca-certificates.crt' to your code before wandb.init()


*****************************
The error you encountered (`SSLError` while using `conda create`) is typically related to issues with SSL (Secure Sockets Layer) connections, often due to a problem with certificate verification during HTTPS connections. Here are some steps to troubleshoot and resolve this issue:


### 2. **Use a Different Channel for Conda**
   You can try setting `conda` to use different channels (like `defaults` or `conda-forge`) by configuring it:

   ```bash
   conda config --set ssl_verify no
   conda config --add channels conda-forge
   conda update conda
   ```

   After updating, you can try again to create your environment.

****************************

The issue is because of the network's network's firewall SSL decryption [ref]. To solve the problem, you can try the following:

Windows: pip install pip-system-certs
Linux: add os.environ['SSL_CERT_DIR'] = '/etc/ssl/certs' and os.environ['REQUESTS_CA_BUNDLE'] = '/etc/ssl/certs/ca-certificates.crt' to your code before wandb.init()



***********************************************************
triton: 每个dim stride的间隔
“This means that if one kernel is launched and occupies PIDs 0 to 5, those IDs are specific to that kernel. Another kernel launch will get a fresh set of PIDs for its own processing, unaffected by the previous or concurrent kernels.”


1. backward compute again, parallel? non-materialization SRAM store state
